X-ray bursting neutron star atmosphere models using an exact relativistic kinetic equation for Compton scattering

Theoretical spectra of X-ray bursting neutron star (NS) model atmospheres are widely used to determine the basic NS parameters such as their masses and radii. We construct accurate NS atmosphere models using for the first time an exact treatment of Compton scattering via the integral relativistic kinetic equation. We also compare the results with the previous calculations based on the Kompaneets operator. We solve the radiation transfer equation together with the hydrostatic equilibrium equation accounting exactly for the radiation pressure by electron scattering. We thus construct a new set of plane-parallel atmosphere models in LTE for hot NSs. The models were computed for six chemical compositions (pure H, pure He, solar H/He mix with various heavy elements abundances Z = 1, 0.3, 0.1, and 0.01 Z_sun, and three log g = 14.0, 14.3, and 14.6. For each chemical composition and log g, we compute more than 26 model atmospheres with various luminosities relative to the Eddington luminosity L_Edd computed for the Thomson cross-section. The maximum relative luminosities L/L_Edd reach values of up to 1.1 for high gravity models. The emergent spectra of all models are redshifted and fitted by diluted blackbody spectra in the 3--20 keV energy range appropriate for the RXTE/PCA. We also compute the color correction factors f_c. The radiative acceleration g_rad in our luminous, hot-atmosphere models is significantly smaller than in corresponding models based on the Kompaneets operator, because of the Klein-Nishina reduction of the electron scattering cross-section, and therefore formally "super-Eddington" model atmospheres do exist. The differences between the new and old model atmospheres are small for L / L_Edd < 0.8. For the same g_rad / g, the new f_c are slightly larger (by approximately 1%) than the old values.

==> ReadMe.txt <==
A+A paper X-ray bursting neutron star  atmosphere models using exact  
 relativistic kinetic equation for Compton scattering  (Suleimanov+, 2012)
===============================================================================
X-ray bursting neutron star atmosphere models: spectra and color corrections.
    Suleimanov V., Poutanen J., Werner K.
    <Astron. Astrophys. in press (2012)>
    =2012A&A ....       (SIMBAD/NED BibCode)  
===============================================================================
ADC_Keywords: Models, atmosphere ; Binaries, X-ray
Keywords: radiative transfer - scattering - methods: numerical -
          stars: neutron - stars: atmospheres - X-rays: stars

Abstract:
   Theoretical spectra of X-ray bursting neutron star (NS) model atmospheres 
   are widely used for determination of the NS basic parameters such as their 
   masses and radii. Compton scattering, that plays an important role in 
   spectra formation at  high luminosities, is often accounted for using  the 
   differential Kompaneets operator, while in other models a more general,  
   integral operator for the Compton scattering kernel is used. We construct 
   here accurate NS atmosphere models using exact treatment of Compton 
   scattering with the integral relativistic  kinetic equation and exact 
   relativistic angle-dependent redistribution function. 

Description:
    There are 18 sets of models for six chemical composition (pure
    hydrogen X=1, pure helium Y=1, and four sets of a solar mix of
    hydrogen and helium X=0.7374 with various heavy element abundances
    Z=1, 0.3, 0.1, and 0.01Z_{sun}_; Z_{sun}_=0.0134) and three gravities
    with logg=14.0, 14.3, and 14.6 (g in units cm/s^2^). Each of these 18
    sets is also characterized by the Eddington temperature at the
    surface, neutron star radius (computed for the assumed mass =1.4M_{sun}_), 
    and the redshift, as detailed in set.dat file.

    tabled1.dat, for each of the 18 sets there are 26-28 lines of data
    (for various values of l and corresponding effective temperatures) 
    containing color corrections computed by five different procedures 
    described in Suleimanov et al. (2011, A&A, 527, A139). The product 
    of dilution factor and fc^4^ are also given for procedures 1-3.
    They are computed from the flux spectra presented in tabled2.dat. 
    tabled3.dat contains the specific intensities at three angles with 
    cosines equal to 0.113, 0.5 and 0.887. 

    For each set, 26-28 models are computed for relative luminosities (in
    units of Eddnington) l=L/L_Edd = 0.001, 0.003, 0.01, 0.03, 0.05, 0.07, 
    0.1, 0.15, 0.2, 0.3, 0.4, 0.5, 0.55, 0.6, 0.65, 0.7, 0.75, 0.8, 0.85, 
    0.9, 0.95, 0.98, 1.00, 1.02, 1.04, 1.06, 1.08, 1.10.

File Summary:
--------------------------------------------------------------------------------
 FileName      Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe            80        .   This file
set.dat           49       18   Set parameters
tabled1.dat       68      484   Color and dilution factors 
tabled2.dat      382     5400   Atmosphere model spectra (fluxes)
tabled3.dat     1110     5400   Atmosphere model spectra (specific intensities)
--------------------------------------------------------------------------------
Note on tabled2.dat: fluxes for 484 models of neutron star atmospheres.
Note on tabled3.dat: specific intensities for the same models.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: set.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  2  I2    ---     Set       [1/18] Set number
   4-  9  F6.4  ---     X         X abundance (0, 0.7374, 1)
  11- 16  F6.4  ---     Y         Y abundance
                                   (0, 0.2492, 0.2586, 0.2613, 0.2625, 1)
  18- 24  E7.2  ---     Z         Z abundance
                                   (0, 1.34E-2, 4.02E-3, 1.34E-3, 1.34E-4)
  26- 29  F4.1  ---     logg      Logarithm of surface gravity [cm/s2] 
									(14.0, 14.3, 14.6)
  31- 35  F5.3  keV     TEdd      Eddington temperature (9 values)
  37- 41  F5.2  km      R         Neutron star radius (8.16, 10.88, 14.80)
  43- 46  F4.2  ---     z         Redshift (0.18, 0.27, 0.42)
  48- 49  I2    ---     Lum       Number of luminosities for a given set 
--------------------------------------------------------------------------------

Byte-by-byte Description of file: tabled1.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  2  I2    ---     Set       [1/18] Set number
   4-  8  F5.3  ---     l         Relative luminosity L/L_Edd (1)
  10- 14  F5.3  ---     grad/g    Ratio of the radiation acceleration to gravity
  16- 20  F5.3  keV     Teff      Effective temperature
  22- 26  F5.3  ---     fc1       Color correction factor f_c,1_ (2)
  28- 32  F5.3  ---     fc2       Color correction factor f_c,2_ (2)
  34- 38  F5.3  ---     fc3       Color correction factor f_c,3_ (2)
  40- 44  F5.3  ---     fc4       Color correction factor f_c,4_ (2)
  46- 50  F5.3  ---     fc5       Color correction factor f_c,5_ (2)
  52- 56  F5.3  ---     w*fc1^4   Product of dilution factor and (fc1)^4^
  58- 62  F5.3  ---     w*fc2^4   Product of dilution factor and (fc2)^4^
  64- 68  F5.3  ---     w*fc3^4   Product of dilution factor and (fc3)^4^
--------------------------------------------------------------------------------
Note (1): Lum values (26-28) of relative luminosity from 0.001 to 1.06-1.10.
Note (2): fc=Tbb/Teff, where Tbb is the fitted color temperature.
          fc1 to fc5 correspond to the different procedures to determine fc.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: tabled2.dat
--------------------------------------------------------------------------------
   Bytes Format Units     Label     Explanations
--------------------------------------------------------------------------------
   1-  5  I5    ---       Set       Set number
   9- 18  E10.4 keV       E         Photon energy
  22- 31  E10.4 mW/m2/keV F(0001)   Flux F_E_ for l=0.001 (1)
  35- 44  E10.4 mW/m2/keV F(0003)   Flux F_E_ for l=0.003 (1)
  48- 57  E10.4 mW/m2/keV F(0010)   Flux F_E_ for l=0.01  (1)
  61- 70  E10.4 mW/m2/keV F(0030)   Flux F_E_ for l=0.03  (1)
  74- 83  E10.4 mW/m2/keV F(0050)   Flux F_E_ for l=0.05  (1)
  87- 96  E10.4 mW/m2/keV F(0070)   Flux F_E_ for l=0.07  (1)
 100-109  E10.4 mW/m2/keV F(0100)   Flux F_E_ for l=0.1   (1)
 113-122  E10.4 mW/m2/keV F(0150)   Flux F_E_ for l=0.15  (1)
 126-135  E10.4 mW/m2/keV F(0200)   Flux F_E_ for l=0.2   (1)
 139-148  E10.4 mW/m2/keV F(0300)   Flux F_E_ for l=0.3   (1)
 152-161  E10.4 mW/m2/keV F(0400)   Flux F_E_ for l=0.4   (1)
 165-174  E10.4 mW/m2/keV F(0500)   Flux F_E_ for l=0.5   (1)
 178-187  E10.4 mW/m2/keV F(0550)   Flux F_E_ for l=0.55  (1)
 191-200  E10.4 mW/m2/keV F(0600)   Flux F_E_ for l=0.6   (1)
 204-213  E10.4 mW/m2/keV F(0650)   Flux F_E_ for l=0.65  (1)
 217-226  E10.4 mW/m2/keV F(0700)   Flux F_E_ for l=0.7   (1)
 230-239  E10.4 mW/m2/keV F(0750)   Flux F_E_ for l=0.75  (1)
 243-252  E10.4 mW/m2/keV F(0800)   Flux F_E_ for l=0.8   (1)
 256-265  E10.4 mW/m2/keV F(0850)   Flux F_E_ for l=0.85  (1)
 269-278  E10.4 mW/m2/keV F(0900)   Flux F_E_ for l=0.9   (1)
 282-291  E10.4 mW/m2/keV F(0950)   Flux F_E_ for l=0.95  (1)
 295-304  E10.4 mW/m2/keV F(0980)   Flux F_E_ for l=0.98  (1)
 308-317  E10.4 mW/m2/keV F(1000)   Flux F_E_ for l=1.0   (1)
 321-330  E10.4 mW/m2/keV F(1020)   Flux F_E_ for l=1.02  (1)
 334-343  E10.4 mW/m2/keV F(1040)   Flux F_E_ for l=1.04  (1)
 347-356  E10.4 mW/m2/keV F(1060)   Flux F_E_ for l=1.06  (1)
 360-369  E10.4 mW/m2/keV F(1080)   Flux F_E_ for l=1.08  (1)
 373-382  E10.4 mW/m2/keV F(1100)   Flux F_E_ for l=1.10  (1)
--------------------------------------------------------------------------------
Note (1): Values of the flux F_E_ in units [erg/cm^2^/s/keV] such as
           {int}_0^infinity^F_E_dE={sigma}_SB_*(T_eff_)^4^.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: tabled3.dat 
--------------------------------------------------------------------------------
   Bytes Format Units         Label          Explanations
--------------------------------------------------------------------------------
   1-   5 I5    ---           Set            Set number
   9-  18 E10.4 keV           E              Photon energy
  22-  31 E10.4 mW/m2/keV/str I(0001,0.113)  I_E_i at cosi=0.113 for l=0.001 (1)
  35-  44 E10.4 mW/m2/keV/str I(0001,0.5)    I_E_i at cosi=0.5   for l=0.001 (1)
  48-  57 E10.4 mW/m2/keV/str I(0001,0.887)  I_E_i at cosi=0.887 for l=0.001 (1)
  61-  70 E10.4 mW/m2/keV/str I(0003,0.113)  I_E_i at cosi=0.113 for l=0.003 (1)
  74-  83 E10.4 mW/m2/keV/str I(0003,0.5)    I_E_i at cosi=0.5   for l=0.003 (1)
  87-  96 E10.4 mW/m2/keV/str I(0003,0.887)  I_E_i at cosi=0.887 for l=0.003 (1)
 100- 109 E10.4 mW/m2/keV/str I(0010,0.113)  I_E_i at cosi=0.113 for l=0.01  (1)
 113- 122 E10.4 mW/m2/keV/str I(0010,0.5)    I_E_i at cosi=0.5   for l=0.01  (1)
 126- 135 E10.4 mW/m2/keV/str I(0010,0.887)  I_E_i at cosi=0.887 for l=0.01  (1)
 139- 148 E10.4 mW/m2/keV/str I(0030,0.113)  I_E_i at cosi=0.113 for l=0.03  (1)
 152- 161 E10.4 mW/m2/keV/str I(0030,0.5)    I_E_i at cosi=0.5   for l=0.03  (1)
 165- 174 E10.4 mW/m2/keV/str I(0030,0.887)  I_E_i at cosi=0.887 for l=0.03  (1)
 178- 187 E10.4 mW/m2/keV/str I(0050,0.113)  I_E_i at cosi=0.113 for l=0.05  (1)
 191- 200 E10.4 mW/m2/keV/str I(0050,0.5)    I_E_i at cosi=0.5   for l=0.05  (1)
 204- 213 E10.4 mW/m2/keV/str I(0050,0.887)  I_E_i at cosi=0.887 for l=0.05  (1)
 217- 226 E10.4 mW/m2/keV/str I(0070,0.113)  I_E_i at cosi=0.113 for l=0.07  (1)
 230- 239 E10.4 mW/m2/keV/str I(0070,0.5)    I_E_i at cosi=0.5   for l=0.07  (1)
 243- 252 E10.4 mW/m2/keV/str I(0070,0.887)  I_E_i at cosi=0.887 for l=0.07  (1)
 256- 265 E10.4 mW/m2/keV/str I(0100,0.113)  I_E_i at cosi=0.113 for l=0.1   (1)
 269- 278 E10.4 mW/m2/keV/str I(0100,0.5)    I_E_i at cosi=0.5   for l=0.1   (1)
 282- 291 E10.4 mW/m2/keV/str I(0100,0.887)  I_E_i at cosi=0.887 for l=0.1   (1)
 295- 304 E10.4 mW/m2/keV/str I(0150,0.113)  I_E_i at cosi=0.113 for l=0.15  (1)
 308- 317 E10.4 mW/m2/keV/str I(0150,0.5)    I_E_i at cosi=0.5   for l=0.15  (1)
 321- 330 E10.4 mW/m2/keV/str I(0150,0.887)  I_E_i at cosi=0.887 for l=0.15  (1)
 334- 343 E10.4 mW/m2/keV/str I(0200,0.113)  I_E_i at cosi=0.113 for l=0.2   (1)
 347- 356 E10.4 mW/m2/keV/str I(0200,0.5)    I_E_i at cosi=0.5   for l=0.2   (1)
 360- 369 E10.4 mW/m2/keV/str I(0200,0.887)  I_E_i at cosi=0.887 for l=0.2   (1)
 373- 382 E10.4 mW/m2/keV/str I(0300,0.113)  I_E_i at cosi=0.113 for l=0.3   (1)
 386- 395 E10.4 mW/m2/keV/str I(0300,0.5)    I_E_i at cosi=0.5   for l=0.3   (1)
 399- 408 E10.4 mW/m2/keV/str I(0300,0.887)  I_E_i at cosi=0.887 for l=0.3   (1)
 412- 421 E10.4 mW/m2/keV/str I(0400,0.113)  I_E_i at cosi=0.113 for l=0.4   (1)
 425- 434 E10.4 mW/m2/keV/str I(0400,0.5)    I_E_i at cosi=0.5   for l=0.4   (1)
 438- 447 E10.4 mW/m2/keV/str I(0400,0.887)  I_E_i at cosi=0.887 for l=0.4   (1)
 451- 460 E10.4 mW/m2/keV/str I(0500,0.113)  I_E_i at cosi=0.113 for l=0.5   (1)
 464- 473 E10.4 mW/m2/keV/str I(0500,0.5)    I_E_i at cosi=0.5   for l=0.5   (1)
 477- 486 E10.4 mW/m2/keV/str I(0500,0.887)  I_E_i at cosi=0.887 for l=0.5   (1)
 490- 499 E10.4 mW/m2/keV/str I(0550,0.113)  I_E_i at cosi=0.113 for l=0.55  (1)
 503- 512 E10.4 mW/m2/keV/str I(0550,0.5)    I_E_i at cosi=0.5   for l=0.55  (1)
 516- 525 E10.4 mW/m2/keV/str I(0550,0.887)  I_E_i at cosi=0.887 for l=0.55  (1)
 529- 538 E10.4 mW/m2/keV/str I(0600,0.113)  I_E_i at cosi=0.113 for l=0.6   (1)
 542- 551 E10.4 mW/m2/keV/str I(0600,0.5)    I_E_i at cosi=0.5   for l=0.6   (1)
 555- 564 E10.4 mW/m2/keV/str I(0600,0.887)  I_E_i at cosi=0.887 for l=0.6   (1)
 568- 577 E10.4 mW/m2/keV/str I(0650,0.113)  I_E_i at cosi=0.113 for l=0.65  (1)
 581- 590 E10.4 mW/m2/keV/str I(0650,0.5)    I_E_i at cosi=0.5   for l=0.65  (1)
 594- 603 E10.4 mW/m2/keV/str I(0650,0.887)  I_E_i at cosi=0.887 for l=0.65  (1)
 607- 616 E10.4 mW/m2/keV/str I(0700,0.113)  I_E_i at cosi=0.113 for l=0.7   (1)
 620- 629 E10.4 mW/m2/keV/str I(0700,0.5)    I_E_i at cosi=0.5   for l=0.7   (1)
 633- 642 E10.4 mW/m2/keV/str I(0700,0.887)  I_E_i at cosi=0.887 for l=0.7   (1)
 646- 655 E10.4 mW/m2/keV/str I(0750,0.113)  I_E_i at cosi=0.113 for l=0.75  (1)
 659- 668 E10.4 mW/m2/keV/str I(0750,0.5)    I_E_i at cosi=0.5   for l=0.75  (1)
 672- 681 E10.4 mW/m2/keV/str I(0750,0.887)  I_E_i at cosi=0.887 for l=0.75  (1)
 685- 694 E10.4 mW/m2/keV/str I(0800,0.113)  I_E_i at cosi=0.113 for l=0.8   (1)
 698- 707 E10.4 mW/m2/keV/str I(0800,0.5)    I_E_i at cosi=0.5   for l=0.8   (1)
 711- 720 E10.4 mW/m2/keV/str I(0800,0.887)  I_E_i at cosi=0.887 for l=0.8   (1)
 724- 733 E10.4 mW/m2/keV/str I(0850,0.113)  I_E_i at cosi=0.113 for l=0.85  (1)
 737- 746 E10.4 mW/m2/keV/str I(0850,0.5)    I_E_i at cosi=0.5   for l=0.85  (1)
 750- 759 E10.4 mW/m2/keV/str I(0850,0.887)  I_E_i at cosi=0.887 for l=0.85  (1)
 763- 772 E10.4 mW/m2/keV/str I(0900,0.113)  I_E_i at cosi=0.113 for l=0.9   (1)
 776- 785 E10.4 mW/m2/keV/str I(0900,0.5)    I_E_i at cosi=0.5   for l=0.9   (1)
 789- 798 E10.4 mW/m2/keV/str I(0900,0.887)  I_E_i at cosi=0.887 for l=0.9   (1)
 802- 811 E10.4 mW/m2/keV/str I(0950,0.113)  I_E_i at cosi=0.113 for l=0.95  (1)
 815- 824 E10.4 mW/m2/keV/str I(0950,0.5)    I_E_i at cosi=0.5   for l=0.95  (1)
 828- 837 E10.4 mW/m2/keV/str I(0950,0.887)  I_E_i at cosi=0.887 for l=0.95  (1)
 841- 850 E10.4 mW/m2/keV/str I(0980,0.113)  I_E_i at cosi=0.113 for l=0.98  (1)
 854- 863 E10.4 mW/m2/keV/str I(0980,0.5)    I_E_i at cosi=0.5   for l=0.98  (1)
 867- 876 E10.4 mW/m2/keV/str I(0980,0.887)  I_E_i at cosi=0.887 for l=0.98  (1)
 880- 889 E10.4 mW/m2/keV/str I(1000,0.113)  I_E_i at cosi=0.113 for l=1.0   (1)
 893- 902 E10.4 mW/m2/keV/str I(1000,0.5)    I_E_i at cosi=0.5   for l=1.0   (1)
 906- 915 E10.4 mW/m2/keV/str I(1000,0.887)  I_E_i at cosi=0.887 for l=1.0   (1)
 919- 928 E10.4 mW/m2/keV/str I(1020,0.113)  I_E_i at cosi=0.113 for l=1.02  (1)
 932- 941 E10.4 mW/m2/keV/str I(1020,0.5)    I_E_i at cosi=0.5   for l=1.02  (1)
 945- 954 E10.4 mW/m2/keV/str I(1020,0.887)  I_E_i at cosi=0.887 for l=1.02  (1)
 958- 967 E10.4 mW/m2/keV/str I(1040,0.113)  I_E_i at cosi=0.113 for l=1.04  (1)
 971- 980 E10.4 mW/m2/keV/str I(1040,0.5)    I_E_i at cosi=0.5   for l=1.04  (1)
 984- 993 E10.4 mW/m2/keV/str I(1040,0.887)  I_E_i at cosi=0.887 for l=1.04  (1)
 997-1006 E10.4 mW/m2/keV/str I(1060,0.113)  I_E_i at cosi=0.113 for l=1.06  (1)
1010-1019 E10.4 mW/m2/keV/str I(1060,0.5)    I_E_i at cosi=0.5   for l=1.06  (1)
1023-1032 E10.4 mW/m2/keV/str I(1060,0.887)  I_E_i at cosi=0.887 for l=1.06  (1)
1036-1045 E10.4 mW/m2/keV/str I(1080,0.113)  I_E_i at cosi=0.113 for l=1.08  (1)
1049-1058 E10.4 mW/m2/keV/str I(1080,0.5)    I_E_i at cosi=0.5   for l=1.08  (1)
1062-1071 E10.4 mW/m2/keV/str I(1080,0.887)  I_E_i at cosi=0.887 for l=1.08  (1)
1075-1084 E10.4 mW/m2/keV/str I(1100,0.113)  I_E_i at cosi=0.113 for l=1.1   (1)
1088-1097 E10.4 mW/m2/keV/str I(1100,0.5)    I_E_i at cosi=0.5   for l=1.1   (1)
1101-1110 E10.4 mW/m2/keV/str I(1100,0.887)  I_E_i at cosi=0.887 for l=1.1   (1)     							                          
--------------------------------------------------------------------------------
Note (1): Values of the specific intensity I_E_i in units [erg/cm^2^/s/keV/str] 
such as 2*pi*{int}_0^infinity^ dE {int}_0^1 I_E_i dcosi={sigma}_SB_*(T_eff_)^4^.
--------------------------------------------------------------------------------

Acknowledgements:
J. Poutanen, juri.poutanen(at)oulu.fi
V. Suleimanov, valery.suleimanov(at)uni-tuebingen.de
================================================================================
(End) V. Suleimanov [Tubingen Univ.], J. Poutanen [Univ. of Oulu]   


==> set.dat <==
 1 1.     0.     0.      14.0 1.644 14.80 0.18 26
 2 1.     0.     0.      14.3 1.954 10.88 0.27 27
 3 1.     0.     0.      14.6 2.322  8.16 0.42 28
 4 0.7374 0.2492 1.34E-2 14.0 1.703 14.80 0.18 26
 5 0.7374 0.2492 1.34E-2 14.3 2.024 10.88 0.27 27
 6 0.7374 0.2492 1.34E-2 14.6 2.405  8.16 0.42 28
 7 0.7374 0.2586 4.02E-3 14.0 1.703 14.80 0.18 26
 8 0.7374 0.2586 4.02E-3 14.3 2.024 10.88 0.27 27
 9 0.7374 0.2586 4.02E-3 14.6 2.405  8.16 0.42 28
10 0.7374 0.2613 1.34E-3 14.0 1.703 14.80 0.18 26 
11 0.7374 0.2613 1.34E-3 14.3 2.024 10.88 0.27 27
12 0.7374 0.2613 1.34E-3 14.6 2.405  8.16 0.42 27 
13 0.7374 0.2625 1.34E-4 14.0 1.703 14.80 0.18 26
14 0.7374 0.2625 1.34E-4 14.3 2.024 10.88 0.27 27
15 0.7374 0.2625 1.34E-4 14.6 2.405  8.16 0.42 27  
16 0.     1.     0.      14.0 1.955 14.80 0.18 26
17 0.     1.     0.      14.3 2.323 10.88 0.27 27
18 0.     1.     0.      14.6 2.761  8.16 0.42 28

==> tabled1.dat <==
 1 0.001 0.001 0.292 2.015 2.009 2.018 1.806 1.571 0.698 0.704 0.695
 1 0.003 0.003 0.385 1.830 1.826 1.833 1.662 1.473 0.796 0.800 0.794
 1 0.010 0.009 0.520 1.686 1.682 1.687 1.553 1.382 0.877 0.878 0.876
 1 0.030 0.028 0.684 1.589 1.587 1.589 1.525 1.375 0.926 0.926 0.926
 1 0.050 0.048 0.777 1.550 1.550 1.550 1.531 1.407 0.942 0.942 0.942
 1 0.070 0.067 0.845 1.531 1.530 1.530 1.533 1.431 0.949 0.949 0.949
 1 0.100 0.096 0.924 1.512 1.511 1.511 1.528 1.451 0.954 0.954 0.954
 1 0.150 0.143 1.023 1.493 1.492 1.492 1.512 1.462 0.963 0.962 0.963
 1 0.200 0.190 1.099 1.481 1.479 1.481 1.505 1.464 0.960 0.959 0.960
 1 0.300 0.285 1.217 1.481 1.476 1.480 1.500 1.478 0.971 0.969 0.971
 1 0.400 0.380 1.307 1.491 1.486 1.491 1.511 1.500 0.972 0.970 0.972
 1 0.500 0.474 1.382 1.503 1.497 1.503 1.521 1.515 0.974 0.971 0.974
 1 0.550 0.521 1.416 1.512 1.506 1.512 1.530 1.526 0.975 0.972 0.975
 1 0.600 0.567 1.447 1.522 1.516 1.522 1.539 1.538 0.977 0.973 0.977
 1 0.650 0.614 1.476 1.535 1.530 1.535 1.551 1.553 0.979 0.976 0.979
 1 0.700 0.661 1.504 1.551 1.546 1.551 1.566 1.569 0.981 0.977 0.980
 1 0.750 0.707 1.530 1.568 1.563 1.567 1.582 1.586 0.982 0.979 0.982
 1 0.800 0.753 1.555 1.589 1.586 1.588 1.600 1.608 0.985 0.983 0.985
 1 0.850 0.799 1.578 1.615 1.613 1.613 1.624 1.634 0.987 0.986 0.987
 1 0.900 0.844 1.601 1.646 1.648 1.643 1.653 1.665 0.992 0.993 0.991
 1 0.950 0.890 1.623 1.687 1.694 1.682 1.689 1.705 0.997 1.001 0.996
 1 0.980 0.917 1.635 1.718 1.730 1.712 1.718 1.735 1.000 1.007 0.999
 1 1.000 0.934 1.644 1.741 1.757 1.733 1.739 1.757 1.002 1.011 1.000
 1 1.020 0.952 1.652 1.772 1.793 1.762 1.767 1.787 1.006 1.018 1.003
 1 1.040 0.969 1.660 1.815 1.844 1.804 1.808 1.828 1.010 1.026 1.007
 1 1.060 0.981 1.668 1.880 1.922 1.864 1.869 1.888 1.012 1.036 1.009
 2 0.001 0.001 0.347 1.958 1.952 1.962 1.767 1.567 0.742 0.748 0.738
 2 0.003 0.003 0.457 1.783 1.778 1.785 1.628 1.458 0.830 0.833 0.827
 2 0.010 0.010 0.618 1.647 1.644 1.649 1.534 1.379 0.898 0.899 0.897
 2 0.030 0.029 0.813 1.553 1.551 1.553 1.525 1.385 0.939 0.939 0.939
 2 0.050 0.048 0.924 1.518 1.516 1.518 1.522 1.413 0.951 0.950 0.951
 2 0.070 0.067 1.005 1.499 1.497 1.498 1.512 1.429 0.956 0.956 0.956
 2 0.100 0.095 1.099 1.482 1.480 1.482 1.503 1.442 0.959 0.959 0.959
 2 0.150 0.142 1.216 1.465 1.461 1.464 1.487 1.445 0.962 0.960 0.962
 2 0.200 0.190 1.306 1.458 1.454 1.459 1.482 1.450 0.964 0.961 0.964
 2 0.300 0.284 1.446 1.461 1.454 1.462 1.479 1.464 0.975 0.971 0.975
 2 0.400 0.378 1.554 1.473 1.465 1.474 1.491 1.485 0.973 0.968 0.973
 2 0.500 0.471 1.643 1.490 1.480 1.492 1.507 1.505 0.976 0.971 0.977
 2 0.550 0.517 1.682 1.500 1.491 1.502 1.517 1.516 0.977 0.971 0.977
 2 0.600 0.563 1.719 1.513 1.503 1.514 1.528 1.530 0.979 0.973 0.979
 2 0.650 0.609 1.754 1.526 1.518 1.527 1.541 1.544 0.981 0.976 0.981
 2 0.700 0.656 1.787 1.543 1.534 1.543 1.555 1.561 0.982 0.977 0.982
 2 0.750 0.701 1.818 1.561 1.554 1.561 1.572 1.580 0.985 0.981 0.985
 2 0.800 0.747 1.848 1.582 1.577 1.581 1.592 1.601 0.987 0.983 0.986
 2 0.850 0.792 1.876 1.607 1.605 1.606 1.616 1.626 0.989 0.988 0.989
 2 0.900 0.837 1.903 1.637 1.638 1.634 1.642 1.654 0.993 0.994 0.993
 2 0.950 0.882 1.929 1.679 1.686 1.674 1.680 1.695 0.999 1.003 0.998
 2 0.980 0.908 1.944 1.702 1.714 1.695 1.701 1.717 1.001 1.009 1.000
 2 1.000 0.926 1.954 1.727 1.744 1.719 1.724 1.741 1.004 1.014 1.002
 2 1.020 0.943 1.963 1.754 1.776 1.744 1.748 1.765 1.007 1.020 1.004
 2 1.040 0.959 1.973 1.791 1.821 1.779 1.783 1.800 1.010 1.028 1.007
 2 1.060 0.975 1.982 1.838 1.879 1.823 1.826 1.844 1.014 1.038 1.010
 2 1.080 0.987 1.992 1.928 1.986 1.906 1.910 1.925 1.019 1.054 1.014
 3 0.001 0.001 0.413 1.907 1.902 1.910 1.736 1.551 0.774 0.778 0.771
 3 0.003 0.003 0.543 1.744 1.740 1.746 1.607 1.451 0.853 0.856 0.852
 3 0.010 0.010 0.734 1.609 1.606 1.609 1.519 1.378 0.915 0.916 0.915
 3 0.030 0.029 0.966 1.522 1.520 1.521 1.508 1.393 0.948 0.948 0.948
 3 0.050 0.048 1.098 1.490 1.489 1.490 1.499 1.414 0.957 0.957 0.957
 3 0.070 0.067 1.194 1.472 1.470 1.472 1.489 1.423 0.961 0.961 0.961
 3 0.100 0.095 1.306 1.456 1.453 1.456 1.475 1.429 0.964 0.963 0.964
 3 0.150 0.142 1.445 1.443 1.439 1.444 1.465 1.432 0.966 0.964 0.966
 3 0.200 0.188 1.553 1.438 1.432 1.439 1.461 1.435 0.965 0.962 0.965
 3 0.300 0.282 1.718 1.447 1.438 1.448 1.462 1.453 0.977 0.972 0.977
 3 0.400 0.375 1.847 1.461 1.451 1.463 1.479 1.473 0.975 0.969 0.975
 3 0.500 0.467 1.952 1.480 1.470 1.482 1.496 1.496 0.978 0.971 0.978
 3 0.550 0.513 2.000 1.492 1.482 1.494 1.507 1.509 0.979 0.973 0.980
 3 0.600 0.558 2.043 1.505 1.495 1.507 1.520 1.522 0.980 0.974 0.980
 3 0.650 0.604 2.085 1.520 1.511 1.522 1.533 1.539 0.983 0.977 0.983
 3 0.700 0.649 2.124 1.536 1.528 1.537 1.548 1.554 0.984 0.979 0.984
 3 0.750 0.695 2.161 1.555 1.549 1.555 1.565 1.574 0.987 0.983 0.987
 3 0.800 0.740 2.196 1.576 1.572 1.575 1.584 1.594 0.989 0.987 0.989
 3 0.850 0.784 2.229 1.601 1.600 1.599 1.606 1.619 0.994 0.993 0.994
 3 0.900 0.829 2.261 1.629 1.632 1.625 1.632 1.645 0.995 0.997 0.994
 3 0.950 0.872 2.292 1.667 1.676 1.662 1.667 1.681 1.001 1.006 0.999
 3 0.980 0.899 2.310 1.692 1.706 1.685 1.689 1.705 1.003 1.012 1.001
 3 1.000 0.916 2.322 1.717 1.734 1.708 1.710 1.728 1.008 1.019 1.006
 3 1.020 0.933 2.333 1.740 1.763 1.730 1.731 1.750 1.010 1.025 1.008
 3 1.040 0.950 2.345 1.765 1.794 1.753 1.755 1.772 1.011 1.029 1.008
 3 1.060 0.964 2.356 1.802 1.840 1.788 1.791 1.806 1.014 1.037 1.010
 3 1.080 0.980 2.367 1.860 1.911 1.841 1.842 1.858 1.019 1.051 1.014
 3 1.100 0.997 2.378 1.927 1.983 1.906 1.900 1.920 1.028 1.063 1.023
 4 0.001 0.001 0.303 2.238 2.222 2.248 1.219 0.978 0.092 0.093 0.091
 4 0.003 0.003 0.398 1.800 1.779 1.812 1.156 1.179 0.257 0.262 0.254
 4 0.010 0.009 0.538 1.480 1.460 1.492 1.166 1.229 0.611 0.622 0.604
 4 0.030 0.027 0.709 1.382 1.378 1.382 1.262 1.200 0.876 0.878 0.876
 4 0.050 0.047 0.805 1.358 1.370 1.345 1.325 1.131 0.951 0.948 0.955
 4 0.070 0.066 0.876 1.336 1.361 1.317 1.331 1.262 0.985 0.982 0.990
 4 0.100 0.095 0.957 1.330 1.357 1.310 1.330 1.243 0.993 0.995 0.997
 4 0.150 0.143 1.060 1.330 1.353 1.311 1.333 1.312 0.985 0.989 0.985
 4 0.200 0.190 1.139 1.350 1.366 1.338 1.364 1.348 0.970 0.974 0.969
 4 0.300 0.284 1.260 1.393 1.394 1.392 1.420 1.400 0.958 0.958 0.958
 4 0.400 0.378 1.354 1.434 1.428 1.437 1.460 1.447 0.962 0.959 0.962
 4 0.500 0.472 1.432 1.465 1.456 1.468 1.487 1.479 0.969 0.964 0.970
 4 0.550 0.518 1.466 1.479 1.470 1.481 1.498 1.495 0.973 0.968 0.973
 4 0.600 0.564 1.498 1.491 1.483 1.493 1.506 1.508 0.975 0.970 0.975
 4 0.650 0.611 1.529 1.505 1.498 1.506 1.521 1.524 0.978 0.974 0.978
 4 0.700 0.657 1.557 1.519 1.513 1.519 1.533 1.539 0.981 0.977 0.981
 4 0.750 0.703 1.584 1.537 1.531 1.536 1.549 1.558 0.984 0.980 0.984
 4 0.800 0.749 1.610 1.555 1.551 1.554 1.566 1.577 0.985 0.983 0.985
 4 0.850 0.795 1.635 1.579 1.577 1.577 1.587 1.601 0.989 0.988 0.988
 4 0.900 0.841 1.658 1.608 1.609 1.605 1.615 1.630 0.991 0.991 0.990
 4 0.950 0.886 1.681 1.651 1.655 1.646 1.654 1.671 0.995 0.998 0.994
 4 0.980 0.913 1.694 1.677 1.686 1.672 1.679 1.697 0.998 1.003 0.997
 4 1.000 0.930 1.703 1.703 1.715 1.696 1.702 1.721 1.002 1.009 1.000
 4 1.020 0.948 1.711 1.731 1.748 1.722 1.728 1.748 1.004 1.014 1.002
 4 1.040 0.964 1.719 1.772 1.797 1.761 1.766 1.786 1.007 1.022 1.005
 4 1.060 0.977 1.728 1.828 1.862 1.814 1.820 1.838 1.009 1.029 1.006
 5 0.001 0.001 0.360 2.070 2.039 2.087 1.284 1.302 0.200 0.206 0.196
 5 0.003 0.003 0.474 1.696 1.664 1.712 1.219 1.308 0.429 0.443 0.422
 5 0.010 0.009 0.640 1.448 1.429 1.455 1.227 1.047 0.755 0.767 0.751
 5 0.030 0.028 0.842 1.340 1.357 1.326 1.309 1.083 0.958 0.953 0.964
 5 0.050 0.048 0.957 1.294 1.327 1.271 1.295 1.234 1.003 0.998 1.011
 5 0.070 0.066 1.041 1.275 1.311 1.253 1.275 1.266 1.004 1.004 1.010
 5 0.100 0.095 1.138 1.290 1.319 1.273 1.294 1.285 0.984 0.989 0.986
 5 0.150 0.142 1.259 1.319 1.332 1.313 1.337 1.319 0.962 0.965 0.962
 5 0.200 0.190 1.353 1.352 1.353 1.353 1.380 1.355 0.954 0.955 0.954
 5 0.300 0.282 1.498 1.400 1.389 1.406 1.431 1.406 0.955 0.949 0.956
 5 0.400 0.376 1.609 1.436 1.423 1.441 1.460 1.448 0.966 0.959 0.967
 5 0.500 0.468 1.702 1.461 1.449 1.464 1.480 1.478 0.973 0.966 0.974
 5 0.550 0.515 1.743 1.472 1.461 1.474 1.488 1.492 0.977 0.970 0.978
 5 0.600 0.561 1.781 1.485 1.475 1.486 1.498 1.508 0.982 0.975 0.982
 5 0.650 0.606 1.817 1.497 1.487 1.497 1.510 1.520 0.981 0.975 0.981
 5 0.700 0.652 1.851 1.512 1.503 1.512 1.524 1.537 0.984 0.978 0.983
 5 0.750 0.698 1.883 1.529 1.522 1.528 1.539 1.554 0.986 0.982 0.986
 5 0.800 0.743 1.914 1.549 1.543 1.548 1.558 1.574 0.988 0.984 0.987
 5 0.850 0.789 1.943 1.572 1.569 1.571 1.579 1.596 0.990 0.988 0.990
 5 0.900 0.833 1.971 1.601 1.601 1.599 1.607 1.625 0.993 0.993 0.992
 5 0.950 0.878 1.998 1.641 1.646 1.637 1.643 1.665 0.997 1.000 0.996
 5 0.980 0.904 2.013 1.669 1.678 1.663 1.668 1.687 1.001 1.006 0.999
 5 1.000 0.921 2.024 1.686 1.698 1.679 1.685 1.701 1.001 1.008 0.999
 5 1.020 0.938 2.034 1.715 1.733 1.707 1.712 1.728 1.005 1.016 1.002
 5 1.040 0.955 2.044 1.754 1.779 1.743 1.744 1.764 1.013 1.028 1.010
 5 1.060 0.969 2.053 1.794 1.827 1.780 1.785 1.800 1.010 1.030 1.006
 5 1.080 0.983 2.063 1.865 1.914 1.846 1.850 1.864 1.016 1.046 1.011
 6 0.001 0.001 0.428 1.992 1.980 1.996 1.364 1.101 0.324 0.327 0.322
 6 0.003 0.003 0.563 1.663 1.656 1.663 1.287 1.180 0.566 0.569 0.566
 6 0.010 0.009 0.761 1.417 1.431 1.402 1.291 1.185 0.860 0.852 0.870
 6 0.030 0.028 1.001 1.260 1.300 1.235 1.270 1.186 1.021 1.007 1.035
 6 0.050 0.048 1.137 1.230 1.270 1.210 1.234 1.249 1.010 1.006 1.018
 6 0.070 0.066 1.237 1.247 1.275 1.233 1.247 1.245 0.982 0.984 0.985
 6 0.100 0.095 1.352 1.284 1.297 1.279 1.298 1.288 0.957 0.961 0.958
 6 0.150 0.142 1.497 1.333 1.328 1.339 1.364 1.331 0.947 0.946 0.948
 6 0.200 0.188 1.608 1.367 1.355 1.376 1.400 1.365 0.950 0.944 0.951
 6 0.300 0.281 1.780 1.407 1.392 1.414 1.434 1.413 0.961 0.953 0.962
 6 0.400 0.373 1.913 1.434 1.421 1.438 1.454 1.449 0.971 0.963 0.972
 6 0.500 0.465 2.022 1.454 1.443 1.456 1.470 1.477 0.978 0.971 0.978
 6 0.550 0.510 2.071 1.465 1.455 1.466 1.479 1.490 0.981 0.974 0.981
 6 0.600 0.556 2.117 1.477 1.467 1.478 1.489 1.503 0.982 0.976 0.983
 6 0.650 0.601 2.159 1.490 1.481 1.490 1.501 1.528 0.984 0.978 0.984
 6 0.700 0.646 2.200 1.505 1.497 1.505 1.515 1.535 0.986 0.980 0.986
 6 0.750 0.691 2.238 1.522 1.515 1.521 1.531 1.544 0.987 0.983 0.987
 6 0.800 0.736 2.275 1.542 1.538 1.542 1.550 1.563 0.989 0.986 0.989
 6 0.850 0.780 2.309 1.567 1.564 1.565 1.573 1.585 0.991 0.989 0.991
 6 0.900 0.825 2.342 1.593 1.594 1.590 1.597 1.611 0.995 0.995 0.994
 6 0.950 0.868 2.374 1.629 1.635 1.625 1.630 1.645 0.999 1.003 0.998
 6 0.980 0.894 2.393 1.657 1.666 1.651 1.655 1.670 1.001 1.008 1.000
 6 1.000 0.911 2.405 1.677 1.690 1.669 1.673 1.688 1.004 1.013 1.002
 6 1.020 0.928 2.417 1.699 1.718 1.691 1.694 1.709 1.006 1.018 1.004
 6 1.040 0.945 2.429 1.726 1.751 1.716 1.720 1.735 1.009 1.024 1.006
 6 1.060 0.959 2.440 1.761 1.792 1.748 1.752 1.765 1.010 1.030 1.007
 6 1.080 0.975 2.452 1.814 1.856 1.798 1.800 1.813 1.016 1.042 1.011
 6 1.100 0.988 2.463 1.899 1.963 1.877 1.876 1.889 1.025 1.064 1.018
 7 0.001 0.001 0.303 2.083 2.074 2.089 1.387 0.980 0.219 0.221 0.217
 7 0.003 0.003 0.398 1.793 1.777 1.801 1.295 1.181 0.408 0.415 0.404
 7 0.010 0.009 0.538 1.572 1.557 1.579 1.278 1.230 0.692 0.699 0.688
 7 0.030 0.029 0.709 1.458 1.461 1.452 1.361 1.230 0.899 0.897 0.901
 7 0.050 0.047 0.805 1.413 1.429 1.401 1.391 1.291 0.953 0.951 0.956
 7 0.070 0.067 0.876 1.386 1.406 1.371 1.381 1.295 0.972 0.971 0.975
 7 0.100 0.096 0.957 1.369 1.391 1.355 1.372 1.274 0.974 0.976 0.976
 7 0.150 0.144 1.060 1.380 1.395 1.370 1.395 1.354 0.965 0.969 0.965
 7 0.200 0.191 1.139 1.396 1.403 1.391 1.418 1.383 0.960 0.961 0.959
 7 0.300 0.286 1.260 1.431 1.426 1.432 1.456 1.432 0.961 0.959 0.961
 7 0.400 0.381 1.354 1.459 1.451 1.461 1.483 1.469 0.965 0.961 0.965
 7 0.500 0.475 1.432 1.480 1.471 1.482 1.501 1.493 0.971 0.966 0.971
 7 0.550 0.522 1.466 1.491 1.482 1.492 1.509 1.505 0.974 0.969 0.974
 7 0.600 0.569 1.498 1.502 1.493 1.503 1.520 1.518 0.976 0.971 0.976
 7 0.650 0.616 1.529 1.514 1.506 1.515 1.530 1.532 0.978 0.973 0.978
 7 0.700 0.663 1.557 1.529 1.521 1.529 1.543 1.547 0.980 0.976 0.981
 7 0.750 0.709 1.584 1.546 1.539 1.546 1.558 1.565 0.983 0.979 0.983
 7 0.800 0.755 1.610 1.566 1.561 1.565 1.577 1.586 0.985 0.982 0.985
 7 0.850 0.801 1.635 1.591 1.588 1.590 1.601 1.611 0.988 0.986 0.987
 7 0.900 0.847 1.658 1.620 1.620 1.618 1.628 1.640 0.990 0.989 0.989
 7 0.950 0.892 1.681 1.663 1.668 1.659 1.667 1.682 0.995 0.998 0.994
 7 0.980 0.919 1.694 1.701 1.710 1.696 1.700 1.719 1.001 1.006 1.000
 7 1.000 0.937 1.703 1.720 1.734 1.713 1.719 1.736 1.001 1.010 1.000
 7 1.020 0.955 1.711 1.754 1.773 1.744 1.749 1.768 1.006 1.017 1.003
 7 1.040 0.968 1.719 1.794 1.821 1.783 1.790 1.807 1.004 1.020 1.002
 7 1.060 0.982 1.728 1.870 1.912 1.854 1.861 1.878 1.011 1.035 1.007
 8 0.001 0.001 0.360 1.979 1.961 1.989 1.431 1.303 0.356 0.363 0.351
 8 0.003 0.003 0.474 1.723 1.704 1.731 1.337 1.302 0.563 0.573 0.558
 8 0.010 0.009 0.640 1.528 1.522 1.526 1.333 1.266 0.809 0.812 0.810
 8 0.030 0.028 0.842 1.397 1.415 1.384 1.369 1.283 0.957 0.954 0.963
 8 0.050 0.048 0.957 1.352 1.376 1.336 1.347 1.245 0.978 0.977 0.982
 8 0.070 0.067 1.041 1.337 1.359 1.323 1.337 1.298 0.973 0.975 0.976
 8 0.100 0.096 1.138 1.349 1.364 1.341 1.362 1.322 0.962 0.966 0.963
 8 0.150 0.143 1.259 1.374 1.376 1.372 1.398 1.362 0.955 0.956 0.955
 8 0.200 0.190 1.353 1.395 1.390 1.398 1.426 1.389 0.951 0.949 0.952
 8 0.300 0.284 1.498 1.427 1.416 1.431 1.455 1.431 0.960 0.955 0.961
 8 0.400 0.379 1.609 1.452 1.439 1.455 1.473 1.463 0.969 0.962 0.970
 8 0.500 0.472 1.702 1.470 1.458 1.473 1.488 1.486 0.975 0.968 0.975
 8 0.550 0.519 1.743 1.481 1.469 1.483 1.497 1.498 0.977 0.970 0.978
 8 0.600 0.565 1.781 1.492 1.481 1.494 1.507 1.512 0.979 0.972 0.979
 8 0.650 0.611 1.817 1.505 1.494 1.507 1.520 1.526 0.980 0.974 0.981
 8 0.700 0.657 1.851 1.521 1.510 1.521 1.533 1.542 0.982 0.976 0.983
 8 0.750 0.703 1.883 1.538 1.529 1.539 1.550 1.559 0.984 0.978 0.984
 8 0.800 0.749 1.914 1.558 1.551 1.558 1.568 1.580 0.987 0.982 0.987
 8 0.850 0.794 1.943 1.582 1.578 1.581 1.590 1.603 0.989 0.986 0.989
 8 0.900 0.840 1.971 1.614 1.613 1.612 1.620 1.634 0.993 0.992 0.992
 8 0.950 0.884 1.998 1.653 1.658 1.648 1.654 1.672 0.998 1.001 0.997
 8 0.980 0.911 2.013 1.684 1.694 1.679 1.683 1.700 1.002 1.008 1.000
 8 1.000 0.928 2.024 1.706 1.720 1.699 1.703 1.719 1.003 1.012 1.001
 8 1.020 0.946 2.034 1.734 1.754 1.724 1.729 1.745 1.006 1.019 1.004
 8 1.040 0.962 2.044 1.772 1.800 1.760 1.763 1.780 1.010 1.027 1.007
 8 1.060 0.977 2.053 1.825 1.864 1.810 1.814 1.829 1.014 1.038 1.010
 8 1.080 0.988 2.063 1.906 1.962 1.886 1.891 1.903 1.017 1.051 1.012
 9 0.001 0.001 0.428 1.923 1.916 1.926 1.489 1.105 0.481 0.484 0.479
 9 0.003 0.003 0.563 1.679 1.679 1.675 1.398 1.182 0.685 0.685 0.688
 9 0.010 0.010 0.761 1.467 1.484 1.453 1.372 1.188 0.901 0.892 0.910
 9 0.030 0.029 1.001 1.327 1.354 1.310 1.320 1.199 0.986 0.981 0.993
 9 0.050 0.048 1.137 1.306 1.327 1.296 1.300 1.281 0.972 0.971 0.974
 9 0.070 0.067 1.237 1.319 1.331 1.315 1.327 1.297 0.956 0.958 0.957
 9 0.100 0.096 1.352 1.347 1.349 1.350 1.371 1.331 0.949 0.949 0.949
 9 0.150 0.142 1.497 1.380 1.371 1.386 1.412 1.368 0.949 0.945 0.949
 9 0.200 0.189 1.608 1.400 1.388 1.407 1.430 1.395 0.955 0.950 0.956
 9 0.300 0.282 1.780 1.423 1.409 1.427 1.448 1.427 0.963 0.956 0.964
 9 0.400 0.376 1.913 1.443 1.430 1.446 1.462 1.457 0.974 0.966 0.974
 9 0.500 0.468 2.022 1.462 1.449 1.464 1.477 1.480 0.978 0.970 0.978
 9 0.550 0.514 2.071 1.473 1.461 1.475 1.487 1.493 0.981 0.973 0.981
 9 0.600 0.560 2.117 1.485 1.473 1.487 1.499 1.506 0.981 0.973 0.981
 9 0.650 0.606 2.159 1.499 1.488 1.500 1.511 1.524 0.983 0.976 0.983
 9 0.700 0.651 2.200 1.514 1.504 1.516 1.526 1.537 0.984 0.977 0.984
 9 0.750 0.696 2.238 1.532 1.523 1.533 1.542 1.552 0.986 0.981 0.987
 9 0.800 0.742 2.275 1.553 1.547 1.553 1.562 1.572 0.989 0.984 0.989
 9 0.850 0.786 2.309 1.577 1.573 1.576 1.583 1.595 0.992 0.989 0.991
 9 0.900 0.831 2.342 1.607 1.607 1.605 1.609 1.624 0.995 0.995 0.994
 9 0.950 0.875 2.374 1.643 1.649 1.639 1.645 1.658 0.999 1.002 0.997
 9 0.980 0.901 2.393 1.671 1.682 1.665 1.669 1.684 1.003 1.010 1.001
 9 1.000 0.000 2.405 1.696 1.711 1.688 1.690 1.707 1.007 1.017 1.005
 9 1.020 0.935 2.417 1.715 1.736 1.706 1.709 1.725 1.007 1.021 1.005
 9 1.040 0.952 2.429 1.747 1.774 1.736 1.737 1.754 1.012 1.029 1.008
 9 1.060 0.968 2.440 1.787 1.823 1.773 1.774 1.790 1.014 1.038 1.011
 9 1.080 0.981 2.452 1.848 1.898 1.829 1.830 1.843 1.019 1.051 1.014
 9 1.100 0.999 2.463 1.897 1.942 1.880 1.852 1.893 1.049 1.077 1.044
10 0.001 0.001 0.303 2.034 2.024 2.040 1.541 1.342 0.379 0.383 0.376
10 0.003 0.003 0.398 1.812 1.800 1.819 1.431 1.187 0.553 0.559 0.549
10 0.010 0.009 0.538 1.638 1.630 1.641 1.389 1.234 0.766 0.770 0.765
10 0.030 0.029 0.709 1.513 1.517 1.508 1.436 1.270 0.912 0.912 0.914
10 0.050 0.048 0.805 1.466 1.476 1.458 1.447 1.331 0.947 0.947 0.950
10 0.070 0.067 0.876 1.441 1.453 1.432 1.441 1.338 0.958 0.959 0.960
10 0.100 0.095 0.957 1.434 1.442 1.425 1.443 1.373 0.961 0.962 0.961
10 0.150 0.144 1.060 1.426 1.431 1.421 1.445 1.396 0.958 0.960 0.958
10 0.200 0.192 1.139 1.431 1.432 1.429 1.457 1.416 0.957 0.957 0.957
10 0.300 0.286 1.260 1.450 1.444 1.451 1.475 1.450 0.962 0.959 0.962
10 0.400 0.382 1.354 1.470 1.462 1.471 1.492 1.479 0.968 0.964 0.968
10 0.500 0.476 1.432 1.485 1.477 1.487 1.505 1.498 0.973 0.968 0.973
10 0.550 0.523 1.466 1.495 1.486 1.496 1.512 1.509 0.975 0.970 0.975
10 0.600 0.570 1.498 1.505 1.496 1.506 1.522 1.521 0.976 0.971 0.976
10 0.650 0.617 1.529 1.517 1.509 1.518 1.533 1.534 0.978 0.973 0.978
10 0.700 0.664 1.557 1.531 1.523 1.531 1.546 1.549 0.979 0.975 0.979
10 0.750 0.709 1.584 1.547 1.539 1.547 1.563 1.566 0.978 0.974 0.978
10 0.800 0.757 1.610 1.569 1.564 1.569 1.581 1.588 0.984 0.981 0.984
10 0.850 0.803 1.635 1.593 1.590 1.592 1.603 1.612 0.987 0.984 0.986
10 0.900 0.849 1.658 1.625 1.625 1.623 1.632 1.644 0.990 0.990 0.990
10 0.950 0.894 1.681 1.668 1.672 1.664 1.671 1.685 0.995 0.998 0.994
10 0.980 0.921 1.694 1.699 1.709 1.693 1.700 1.716 0.999 1.004 0.998
10 1.000 0.939 1.703 1.725 1.740 1.718 1.724 1.741 1.002 1.010 1.000
10 1.020 0.956 1.711 1.766 1.787 1.757 1.758 1.780 1.011 1.023 1.008
10 1.040 0.973 1.719 1.808 1.838 1.796 1.800 1.820 1.010 1.027 1.007
10 1.060 0.983 1.728 1.878 1.922 1.862 1.870 1.886 1.010 1.035 1.006
11 0.001 0.001 0.360 1.964 1.950 1.970 1.565 1.305 0.506 0.515 0.503
11 0.003 0.003 0.474 1.758 1.746 1.762 1.462 1.304 0.677 0.684 0.674
11 0.010 0.010 0.640 1.581 1.581 1.579 1.423 1.290 0.854 0.854 0.855
11 0.030 0.029 0.842 1.457 1.468 1.448 1.430 1.311 0.949 0.947 0.952
11 0.050 0.048 0.957 1.416 1.428 1.408 1.413 1.267 0.961 0.961 0.962
11 0.070 0.067 1.041 1.402 1.411 1.396 1.410 1.345 0.959 0.960 0.960
11 0.100 0.096 1.138 1.405 1.410 1.402 1.425 1.367 0.958 0.959 0.958
11 0.150 0.143 1.259 1.412 1.410 1.413 1.440 1.396 0.954 0.953 0.954
11 0.200 0.191 1.353 1.423 1.417 1.426 1.451 1.416 0.958 0.955 0.958
11 0.300 0.285 1.498 1.439 1.428 1.442 1.464 1.442 0.963 0.958 0.964
11 0.400 0.380 1.609 1.457 1.446 1.460 1.477 1.469 0.972 0.966 0.973
11 0.500 0.473 1.702 1.473 1.461 1.476 1.491 1.489 0.975 0.968 0.976
11 0.550 0.520 1.743 1.483 1.471 1.485 1.500 1.500 0.977 0.969 0.977
11 0.600 0.566 1.781 1.494 1.482 1.496 1.510 1.513 0.978 0.970 0.978
11 0.650 0.613 1.817 1.508 1.496 1.509 1.522 1.527 0.980 0.972 0.980
11 0.700 0.659 1.851 1.523 1.512 1.524 1.537 1.543 0.981 0.975 0.982
11 0.750 0.705 1.883 1.541 1.531 1.542 1.553 1.561 0.984 0.978 0.984
11 0.800 0.751 1.914 1.562 1.554 1.562 1.572 1.582 0.986 0.981 0.986
11 0.850 0.796 1.943 1.586 1.581 1.585 1.595 1.606 0.988 0.985 0.988
11 0.900 0.841 1.971 1.618 1.617 1.616 1.623 1.637 0.993 0.992 0.993
11 0.950 0.886 1.998 1.658 1.663 1.654 1.660 1.676 0.998 1.001 0.997
11 0.980 0.913 2.013 1.686 1.696 1.680 1.686 1.701 1.000 1.006 0.999
11 1.000 0.930 2.024 1.710 1.725 1.703 1.707 1.724 1.004 1.013 1.002
11 1.020 0.947 2.034 1.740 1.760 1.730 1.734 1.751 1.006 1.019 1.004
11 1.040 0.964 2.044 1.777 1.806 1.765 1.768 1.785 1.011 1.028 1.007
11 1.060 0.976 2.053 1.831 1.872 1.816 1.821 1.835 1.012 1.037 1.008
11 1.080 0.988 2.063 1.940 2.006 1.918 1.922 1.933 1.020 1.059 1.014
12 0.001 0.001 0.428 1.909 1.904 1.911 1.594 1.431 0.614 0.618 0.613
12 0.003 0.003 0.563 1.704 1.705 1.701 1.494 1.190 0.774 0.773 0.776
12 0.010 0.009 0.761 1.521 1.534 1.513 1.437 1.197 0.915 0.910 0.920
12 0.030 0.029 1.001 1.405 1.419 1.398 1.390 1.326 0.962 0.961 0.964
12 0.050 0.048 1.137 1.384 1.391 1.382 1.387 1.323 0.956 0.957 0.957
12 0.070 0.067 1.237 1.384 1.386 1.385 1.400 1.345 0.952 0.953 0.952
12 0.100 0.096 1.352 1.396 1.392 1.399 1.422 1.370 0.952 0.951 0.952
12 0.150 0.143 1.497 1.408 1.399 1.412 1.437 1.395 0.955 0.951 0.955
12 0.200 0.190 1.608 1.417 1.407 1.421 1.444 1.413 0.961 0.956 0.962
12 0.300 0.284 1.780 1.431 1.419 1.435 1.449 1.437 0.974 0.968 0.975
12 0.400 0.377 1.913 1.446 1.434 1.449 1.464 1.459 0.974 0.967 0.975
12 0.500 0.469 2.022 1.463 1.450 1.466 1.481 1.480 0.975 0.967 0.976
12 0.550 0.515 2.071 1.474 1.461 1.477 1.490 1.493 0.978 0.970 0.978
12 0.600 0.561 2.117 1.487 1.474 1.489 1.502 1.506 0.980 0.971 0.980
12 0.650 0.607 2.159 1.501 1.489 1.503 1.514 1.522 0.981 0.974 0.982
12 0.700 0.653 2.200 1.518 1.507 1.519 1.529 1.538 0.984 0.977 0.984
12 0.750 0.698 2.238 1.535 1.526 1.536 1.546 1.555 0.986 0.979 0.986
12 0.800 0.743 2.275 1.556 1.549 1.556 1.564 1.575 0.989 0.983 0.988
12 0.850 0.788 2.309 1.580 1.576 1.579 1.587 1.598 0.991 0.988 0.991
12 0.900 0.832 2.342 1.610 1.610 1.608 1.614 1.627 0.994 0.994 0.994
12 0.950 0.877 2.374 1.647 1.653 1.643 1.648 1.662 0.999 1.003 0.998
12 0.980 0.903 2.393 1.673 1.685 1.667 1.672 1.686 1.002 1.009 1.000
12 1.000 0.920 2.405 1.697 1.713 1.690 1.692 1.709 1.006 1.016 1.004
12 1.020 0.937 2.417 1.720 1.741 1.711 1.714 1.729 1.008 1.021 1.005
12 1.040 0.954 2.429 1.752 1.780 1.740 1.742 1.758 1.011 1.029 1.008
12 1.060 0.967 2.440 1.791 1.828 1.777 1.781 1.794 1.012 1.035 1.008
12 1.080 0.984 2.452 1.860 1.914 1.842 1.841 1.856 1.021 1.055 1.016
13 0.001 0.001 0.303 2.022 2.013 2.026 1.755 1.545 0.640 0.647 0.636
13 0.003 0.003 0.398 1.832 1.824 1.835 1.616 1.448 0.754 0.759 0.751
13 0.010 0.009 0.538 1.679 1.674 1.681 1.523 1.345 0.859 0.862 0.858
13 0.030 0.028 0.709 1.573 1.572 1.573 1.516 1.306 0.924 0.924 0.924
13 0.050 0.048 0.805 1.533 1.532 1.532 1.523 1.381 0.942 0.942 0.943
13 0.070 0.067 0.876 1.511 1.510 1.509 1.517 1.389 0.950 0.950 0.950
13 0.100 0.096 0.957 1.494 1.493 1.493 1.512 1.428 0.956 0.955 0.956
13 0.150 0.144 1.060 1.476 1.473 1.475 1.497 1.442 0.962 0.961 0.962
13 0.200 0.192 1.139 1.468 1.464 1.468 1.491 1.450 0.961 0.960 0.961
13 0.300 0.287 1.260 1.465 1.459 1.466 1.491 1.463 0.963 0.960 0.963
13 0.400 0.382 1.354 1.477 1.470 1.478 1.498 1.486 0.971 0.967 0.971
13 0.500 0.477 1.432 1.488 1.479 1.489 1.507 1.500 0.973 0.968 0.973
13 0.550 0.524 1.466 1.497 1.488 1.498 1.514 1.511 0.976 0.972 0.977
13 0.600 0.571 1.498 1.506 1.497 1.507 1.523 1.522 0.976 0.971 0.976
13 0.650 0.618 1.529 1.518 1.509 1.519 1.534 1.535 0.977 0.972 0.978
13 0.700 0.665 1.557 1.533 1.524 1.533 1.548 1.550 0.979 0.974 0.980
13 0.750 0.711 1.584 1.550 1.542 1.550 1.564 1.568 0.981 0.976 0.981
13 0.800 0.758 1.610 1.570 1.564 1.570 1.582 1.589 0.984 0.980 0.984
13 0.850 0.804 1.635 1.595 1.592 1.594 1.605 1.614 0.986 0.984 0.986
13 0.900 0.850 1.658 1.627 1.627 1.625 1.635 1.646 0.990 0.990 0.989
13 0.950 0.895 1.681 1.669 1.674 1.665 1.673 1.687 0.996 0.998 0.994
13 0.980 0.922 1.694 1.701 1.711 1.695 1.702 1.718 0.999 1.004 0.997
13 1.000 0.940 1.703 1.728 1.742 1.721 1.726 1.744 1.002 1.010 1.000
13 1.020 0.957 1.711 1.763 1.784 1.753 1.758 1.777 1.006 1.018 1.004
13 1.040 0.973 1.719 1.810 1.840 1.798 1.802 1.822 1.010 1.027 1.007
13 1.060 0.987 1.728 1.896 1.943 1.878 1.881 1.901 1.016 1.043 1.012
14 0.001 0.001 0.360 1.956 1.947 1.960 1.728 1.554 0.710 0.717 0.706
14 0.003 0.003 0.474 1.781 1.773 1.784 1.597 1.408 0.809 0.814 0.807
14 0.010 0.010 0.640 1.635 1.631 1.636 1.519 1.338 0.893 0.895 0.893
14 0.030 0.029 0.842 1.535 1.533 1.534 1.512 1.360 0.940 0.940 0.940
14 0.050 0.048 0.957 1.498 1.497 1.498 1.506 1.392 0.951 0.951 0.951
14 0.070 0.067 1.041 1.479 1.477 1.479 1.497 1.406 0.956 0.955 0.956
14 0.100 0.096 1.138 1.464 1.461 1.465 1.484 1.421 0.960 0.959 0.960
14 0.150 0.143 1.259 1.452 1.446 1.452 1.475 1.432 0.962 0.960 0.962
14 0.200 0.191 1.353 1.447 1.440 1.448 1.471 1.438 0.964 0.961 0.964
14 0.300 0.285 1.498 1.446 1.437 1.448 1.469 1.449 0.966 0.961 0.966
14 0.400 0.380 1.609 1.460 1.449 1.462 1.479 1.472 0.973 0.967 0.973
14 0.500 0.474 1.702 1.474 1.462 1.477 1.492 1.490 0.975 0.968 0.976
14 0.550 0.520 1.743 1.484 1.472 1.486 1.501 1.500 0.976 0.969 0.977
14 0.600 0.567 1.781 1.495 1.483 1.497 1.511 1.514 0.978 0.971 0.979
14 0.650 0.613 1.817 1.509 1.496 1.511 1.524 1.527 0.979 0.971 0.980
14 0.700 0.659 1.851 1.524 1.513 1.526 1.538 1.544 0.982 0.975 0.982
14 0.750 0.705 1.883 1.542 1.532 1.543 1.554 1.561 0.984 0.978 0.984
14 0.800 0.751 1.914 1.564 1.556 1.564 1.574 1.584 0.986 0.981 0.986
14 0.850 0.797 1.943 1.589 1.584 1.588 1.597 1.608 0.990 0.986 0.990
14 0.900 0.842 1.971 1.619 1.617 1.617 1.625 1.637 0.992 0.991 0.991
14 0.950 0.887 1.998 1.659 1.664 1.655 1.661 1.676 0.998 1.000 0.997
14 0.980 0.914 2.013 1.688 1.697 1.682 1.688 1.702 1.000 1.006 0.999
14 1.000 0.931 2.024 1.713 1.728 1.706 1.710 1.726 1.004 1.013 1.002
14 1.020 0.948 2.034 1.743 1.764 1.733 1.736 1.753 1.007 1.020 1.005
14 1.040 0.965 2.044 1.781 1.810 1.769 1.771 1.789 1.011 1.029 1.008
14 1.060 0.979 2.053 1.838 1.881 1.823 1.825 1.841 1.014 1.040 1.010
14 1.080 0.989 2.063 1.942 2.007 1.920 1.923 1.935 1.020 1.059 1.014
15 0.001 0.001 0.428 1.906 1.900 1.909 1.714 1.449 0.760 0.765 0.758
15 0.003 0.003 0.563 1.738 1.733 1.740 1.587 1.446 0.846 0.849 0.845
15 0.010 0.010 0.761 1.593 1.592 1.593 1.506 1.377 0.917 0.918 0.917
15 0.030 0.029 1.001 1.500 1.499 1.499 1.492 1.376 0.949 0.949 0.949
15 0.050 0.048 1.137 1.471 1.469 1.471 1.484 1.392 0.956 0.956 0.956
15 0.070 0.067 1.237 1.455 1.451 1.456 1.473 1.403 0.959 0.959 0.959
15 0.100 0.095 1.352 1.442 1.438 1.443 1.464 1.413 0.961 0.959 0.961
15 0.150 0.143 1.497 1.432 1.425 1.433 1.454 1.419 0.964 0.961 0.965
15 0.200 0.190 1.608 1.428 1.420 1.430 1.452 1.426 0.966 0.962 0.966
15 0.300 0.284 1.780 1.434 1.423 1.437 1.451 1.441 0.976 0.970 0.977
15 0.400 0.377 1.913 1.447 1.434 1.450 1.466 1.459 0.973 0.965 0.974
15 0.500 0.470 2.022 1.465 1.451 1.468 1.481 1.481 0.977 0.969 0.978
15 0.550 0.516 2.071 1.475 1.462 1.478 1.491 1.493 0.978 0.969 0.978
15 0.600 0.562 2.117 1.488 1.475 1.491 1.503 1.506 0.980 0.971 0.980
15 0.650 0.608 2.159 1.502 1.490 1.504 1.516 1.521 0.981 0.973 0.982
15 0.700 0.653 2.200 1.518 1.507 1.520 1.531 1.537 0.983 0.976 0.984
15 0.750 0.699 2.238 1.536 1.527 1.537 1.546 1.556 0.986 0.980 0.986
15 0.800 0.744 2.275 1.558 1.550 1.558 1.566 1.576 0.989 0.983 0.989
15 0.850 0.789 2.309 1.582 1.577 1.581 1.589 1.599 0.990 0.987 0.990
15 0.900 0.832 2.342 1.609 1.609 1.607 1.615 1.626 0.992 0.992 0.991
15 0.950 0.877 2.374 1.648 1.655 1.644 1.649 1.663 0.999 1.003 0.998
15 0.980 0.903 2.393 1.677 1.688 1.671 1.675 1.690 1.003 1.010 1.001
15 1.000 0.921 2.405 1.700 1.715 1.692 1.695 1.711 1.006 1.016 1.004
15 1.020 0.938 2.417 1.722 1.744 1.713 1.716 1.731 1.008 1.022 1.005
15 1.040 0.954 2.429 1.758 1.787 1.747 1.746 1.765 1.015 1.033 1.012
15 1.060 0.971 2.440 1.801 1.840 1.786 1.784 1.803 1.019 1.043 1.015
15 1.080 0.984 2.452 1.866 1.920 1.846 1.846 1.861 1.021 1.056 1.016
16 0.001 0.001 0.348 2.021 2.007 2.029 1.819 1.638 0.778 0.789 0.772
16 0.003 0.003 0.457 1.820 1.805 1.828 1.658 1.540 0.850 0.859 0.845
16 0.010 0.010 0.618 1.665 1.649 1.673 1.556 1.432 0.903 0.907 0.900
16 0.030 0.029 0.814 1.563 1.548 1.570 1.562 1.371 0.936 0.936 0.935
16 0.050 0.048 0.924 1.526 1.511 1.532 1.546 1.369 0.947 0.945 0.947
16 0.070 0.067 1.005 1.503 1.488 1.508 1.527 1.379 0.953 0.950 0.953
16 0.100 0.096 1.099 1.481 1.466 1.486 1.506 1.394 0.959 0.953 0.959
16 0.150 0.144 1.217 1.458 1.443 1.463 1.483 1.411 0.963 0.957 0.963
16 0.200 0.192 1.307 1.444 1.429 1.450 1.469 1.418 0.965 0.958 0.966
16 0.300 0.286 1.447 1.429 1.411 1.434 1.453 1.423 0.966 0.956 0.967
16 0.400 0.381 1.555 1.433 1.413 1.438 1.453 1.440 0.970 0.959 0.971
16 0.500 0.475 1.644 1.434 1.414 1.440 1.454 1.448 0.972 0.960 0.973
16 0.550 0.522 1.683 1.437 1.416 1.443 1.456 1.453 0.972 0.959 0.974
16 0.600 0.569 1.720 1.442 1.420 1.448 1.461 1.460 0.974 0.960 0.975
16 0.650 0.616 1.755 1.449 1.426 1.455 1.468 1.468 0.974 0.959 0.975
16 0.700 0.662 1.788 1.458 1.436 1.463 1.476 1.478 0.974 0.960 0.976
16 0.750 0.709 1.819 1.470 1.448 1.475 1.487 1.491 0.976 0.962 0.977
16 0.800 0.755 1.849 1.486 1.465 1.490 1.502 1.508 0.977 0.963 0.978
16 0.850 0.801 1.877 1.505 1.486 1.510 1.520 1.527 0.980 0.967 0.981
16 0.900 0.847 1.904 1.532 1.516 1.535 1.545 1.554 0.983 0.972 0.984
16 0.950 0.892 1.930 1.569 1.558 1.571 1.579 1.590 0.988 0.980 0.988
16 0.980 0.915 1.945 1.601 1.593 1.600 1.612 1.620 0.986 0.981 0.985
16 1.000 0.936 1.955 1.624 1.621 1.622 1.630 1.642 0.992 0.990 0.992
16 1.020 0.954 1.964 1.658 1.662 1.654 1.659 1.673 0.998 1.000 0.997
16 1.040 0.971 1.974 1.706 1.719 1.698 1.702 1.718 1.005 1.013 1.003
16 1.060 0.984 1.983 1.775 1.805 1.764 1.768 1.782 1.008 1.026 1.005
17 0.001 0.001 0.413 1.966 1.951 1.974 1.792 1.628 0.825 0.835 0.819
17 0.003 0.003 0.544 1.777 1.761 1.784 1.631 1.525 0.874 0.882 0.870
17 0.010 0.010 0.735 1.629 1.613 1.637 1.561 1.423 0.920 0.923 0.918
17 0.030 0.029 0.967 1.531 1.516 1.538 1.547 1.372 0.947 0.945 0.947
17 0.050 0.048 1.099 1.496 1.480 1.502 1.519 1.375 0.956 0.952 0.956
17 0.070 0.067 1.195 1.474 1.458 1.479 1.498 1.384 0.960 0.955 0.961
17 0.100 0.096 1.306 1.452 1.436 1.458 1.476 1.395 0.964 0.958 0.965
17 0.150 0.143 1.446 1.432 1.414 1.437 1.453 1.404 0.968 0.960 0.969
17 0.200 0.190 1.554 1.419 1.400 1.425 1.441 1.407 0.968 0.958 0.969
17 0.300 0.284 1.719 1.407 1.384 1.413 1.429 1.410 0.968 0.955 0.970
17 0.400 0.378 1.848 1.412 1.388 1.419 1.431 1.425 0.972 0.957 0.974
17 0.500 0.471 1.954 1.415 1.389 1.422 1.436 1.433 0.971 0.954 0.973
17 0.550 0.518 2.001 1.421 1.394 1.429 1.439 1.441 0.974 0.956 0.976
17 0.600 0.565 2.045 1.428 1.400 1.435 1.445 1.448 0.975 0.956 0.976
17 0.650 0.611 2.086 1.436 1.408 1.443 1.454 1.458 0.975 0.956 0.977
17 0.700 0.657 2.125 1.447 1.419 1.454 1.464 1.469 0.977 0.958 0.978
17 0.750 0.703 2.162 1.461 1.434 1.467 1.476 1.484 0.978 0.960 0.980
17 0.800 0.747 2.197 1.476 1.450 1.482 1.493 1.499 0.977 0.959 0.979
17 0.850 0.794 2.231 1.497 1.474 1.502 1.511 1.520 0.981 0.965 0.983
17 0.900 0.839 2.263 1.524 1.504 1.528 1.535 1.546 0.985 0.971 0.986
17 0.950 0.883 2.294 1.560 1.545 1.561 1.568 1.580 0.989 0.979 0.990
17 0.980 0.906 2.312 1.588 1.578 1.588 1.597 1.606 0.987 0.980 0.987
17 1.000 0.927 2.323 1.610 1.605 1.609 1.614 1.627 0.996 0.992 0.995
17 1.020 0.944 2.335 1.638 1.640 1.635 1.640 1.653 0.999 0.999 0.998
17 1.040 0.961 2.346 1.675 1.685 1.669 1.672 1.687 1.004 1.011 1.002
17 1.060 0.957 2.357 1.724 1.744 1.715 1.734 1.731 0.988 1.001 0.985
17 1.080 0.971 2.368 1.813 1.853 1.798 1.816 1.809 0.997 1.023 0.993
18 0.001 0.001 0.491 1.922 1.909 1.930 1.752 1.611 0.833 0.841 0.828
18 0.003 0.003 0.646 1.745 1.730 1.753 1.616 1.514 0.890 0.896 0.886
18 0.010 0.010 0.873 1.602 1.587 1.608 1.559 1.417 0.932 0.933 0.930
18 0.030 0.029 1.149 1.505 1.492 1.511 1.522 1.375 0.955 0.952 0.954
18 0.050 0.048 1.306 1.470 1.456 1.475 1.491 1.378 0.962 0.957 0.962
18 0.070 0.067 1.420 1.449 1.434 1.454 1.470 1.384 0.965 0.960 0.966
18 0.100 0.095 1.553 1.429 1.413 1.434 1.450 1.390 0.968 0.961 0.969
18 0.150 0.142 1.718 1.409 1.392 1.415 1.429 1.394 0.970 0.961 0.971
18 0.200 0.189 1.847 1.398 1.379 1.404 1.420 1.394 0.969 0.958 0.970
18 0.300 0.282 2.043 1.389 1.366 1.396 1.410 1.397 0.969 0.955 0.971
18 0.400 0.375 2.196 1.395 1.370 1.402 1.414 1.410 0.972 0.955 0.974
18 0.500 0.467 2.322 1.403 1.375 1.411 1.421 1.422 0.973 0.954 0.975
18 0.550 0.513 2.378 1.409 1.380 1.417 1.427 1.429 0.974 0.954 0.976
18 0.600 0.559 2.430 1.417 1.388 1.425 1.435 1.439 0.975 0.955 0.977
18 0.650 0.605 2.479 1.427 1.398 1.435 1.444 1.449 0.977 0.956 0.979
18 0.700 0.650 2.526 1.439 1.410 1.446 1.455 1.461 0.977 0.956 0.979
18 0.750 0.695 2.570 1.454 1.426 1.460 1.468 1.477 0.980 0.960 0.981
18 0.800 0.740 2.611 1.471 1.444 1.477 1.484 1.494 0.981 0.962 0.983
18 0.850 0.785 2.651 1.491 1.467 1.496 1.504 1.513 0.983 0.966 0.985
18 0.900 0.829 2.689 1.517 1.497 1.521 1.527 1.538 0.987 0.973 0.988
18 0.950 0.873 2.726 1.550 1.536 1.552 1.557 1.570 0.991 0.980 0.991
18 0.980 0.899 2.747 1.576 1.566 1.576 1.581 1.593 0.994 0.987 0.994
18 1.000 0.916 2.761 1.596 1.590 1.595 1.598 1.611 0.997 0.993 0.996
18 1.020 0.933 2.775 1.620 1.621 1.617 1.620 1.633 1.000 1.000 0.999
18 1.040 0.948 2.788 1.647 1.654 1.641 1.646 1.657 1.001 1.006 0.999
18 1.060 0.966 2.802 1.688 1.706 1.680 1.681 1.694 1.009 1.021 1.006
18 1.080 0.979 2.815 1.746 1.778 1.733 1.732 1.743 1.015 1.037 1.011
18 1.100 0.990 2.828 1.840 1.898 1.821 1.816 1.825 1.026 1.065 1.019

